Spiral arms and the angular momentum gap in Milky Way Cepheids

The angular-momentum distribution of classical Cepheids in the outer Milky Way disc is bi-modal with a gap at $L_\mathrm{gap}=2950\,\mathrm{km}\,\mathrm{s}^{-1}\,\mathrm{kpc}$, corresponding to $R=13\,\mathrm{kpc}$, while no similar feature has been found in the general population of disc stars. We show that star formation in multiple spiral arm segments at the same azimuth leads to such multi-modality which quickly dissolves and only shows in young stars. Unlike other explanations, such as a 1:1 orbital resonance with the Galactic bar, this also accounts for the observed steepening of the stellar warp at $L_\mathrm{gap}$, since the adjacent spiral arms represent different parts of the warped gas disc. In this scenario the gap is clearly present only in young stars, as observed, while most purely stellar dynamical origins would affect all disc populations, including older disc stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
